Program Generation for Linear Algebra Using Multiple Layers of DSLs

Numerical software in computational science and engineering often relies on highly-optimized building blocks from libraries such as BLAS and LAPACK, and while such libraries provide portable performance for a wide range of computing architectures, they still present limitations in terms of flexibility. We advocate a domain-specific program generator capable of producing library routines tailored to the specific needs of the application in terms of sizes, interface, and target architecture.

==> sub290716/acceptance.txt <==
Dear authors,

The Fourth Workshop on Domain-Specific Language Design and Implementation
(DSLDI 2016) program committee is delighted to inform you that your talk
proposal #4 has been accepted for presentation at the workshop.

       Title: Program Generation for Linear Algebra Using Multiple Layers
              of DSLs
     Authors: Daniele G. Spampinato (ETH Zurich)
              Diego Fabregat-Traver (RWTH Aachen)
              Markus Püschel (ETH Zurich)
              Paolo Bientinesi (RWTH Aachen)
  Paper site: https://dsldi16.hotcrp.com/paper/4?cap=04a963TthFa4Go

Your proposal was one of 8 accepted out of 12 submissions. Congratulations!

Reviews and comments on your proposal are appended to this email. The
submissions site also has the proposal's reviews and comments, as well as
more information about review scores.

We will be contacting all presenters in the coming weeks with more details
about the structure of the conference and how best to prepare. We look
forward to seeing you at DSLDI 2016!

Please contact Eric Walkingshaw <walkiner@oregonstate.edu> with any
questions or concerns.

Sincerely,
Eric and Tijs

===========================================================================
                           DSLDI 2016 Review #4A
---------------------------------------------------------------------------
Paper #4: Program Generation for Linear Algebra Using Multiple Layers of
          DSLs
---------------------------------------------------------------------------

                      Overall merit: 4. Accept
                 Reviewer expertise: 2. Some familiarity

                         ===== Paper summary =====

This paper introduces a multi-level DSL approach for generating efficient implementations of linear algebra computation libraries. The core idea is that different optimizations can be performed based on representing the problem in different (successively lower-level) representations, as realized by the various DSLs used in the compiler.

                      ===== Comments for author =====

* It is not quite clear to me how the work introduced in this paper is
  different from other "Püschel-style" math/code gen optimizations described
  in previous papers. I am not suggesting it is not different - I just would
  like to read what is unique/new about the things introduced in this paper.
* For non math/hpc people, this paper is dense. Some terms are not introduced,
  and/or their relevance is not clear. Including the performance evaluation,
  however, at least drives home the point that things are fast.

===========================================================================
                           DSLDI 2016 Review #4B
---------------------------------------------------------------------------
Paper #4: Program Generation for Linear Algebra Using Multiple Layers of
          DSLs
---------------------------------------------------------------------------

                      Overall merit: 4. Accept
                 Reviewer expertise: 3. Knowledgeable

                         ===== Paper summary =====

The paper describes an ongoing work on domain-specific program generator capable of producing library routines tailored to the specific needs of the application in terms of sizes, interface, and target architecture. The approach is based on multiple layers of DSLs, which might trigger interesting discussion at the workshop.

                      ===== Comments for author =====

Overall, I would like to see that the aspect of multiple layers of DSLs to be emphasized more in the paper/discussion.

===========================================================================
                           DSLDI 2016 Review #4C
---------------------------------------------------------------------------
Paper #4: Program Generation for Linear Algebra Using Multiple Layers of
          DSLs
---------------------------------------------------------------------------

                      Overall merit: 4. Accept
                 Reviewer expertise: 3. Knowledgeable

                         ===== Paper summary =====

The paper describes a system that automatically generates optimized math kernels using mathematical transformations and specialized code generation optimizations. The generated kernels achieved similar or significant improvements over Intel's MKL libraries. The work is solid and w/ good  results. It is appropriate for the target audience of the workshop. 

Areas for improvements:
- in the evaluation, would be nice to shed some lights on where the significant speedups over MKL library are coming from.
